Global well-posedness of the dynamical sine-Gordon model up to $6\pi$

We prove the global well-posedness of the dynamical sine-Gordon model up to the third threshold, i.e., for parameters $\beta^2 < 6\pi$. The key novelty in our approach is the introduction of the so-called resonant equation, whose solution is entirely deterministic and completely captures the size of the solution to the dynamical sine-Gordon model. The probabilistic fluctuations in the dynamical sine-Gordon model are then controlled using uniform estimates for modified stochastic objects.

==> _config.yml <==
title: Author support for IMS journal AOP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
